Bridging conformal prediction and scenario optimization

Conformal prediction and scenario optimization constitute two important classes of statistical learning frameworks to certify decisions made using data. They have found numerous applications in control theory, machine learning and robotics. Despite intense research in both areas, and apparently similar results, a clear connection between these two frameworks has not been established. By focusing on the so-called vanilla conformal prediction, we show rigorously how to choose appropriate score functions and set predictor map to recover well-known bounds on the probability of constraint violation associated with scenario programs. We also show how to treat ranking of nonconformity scores as a one-dimensional scenario program with discarded constraints, and use such connection to recover vanilla conformal prediction guarantees on the validity of the set predictor. We also capitalize on the main developments of the scenario approach, and show how we could analyze calibration conditional conformal prediction under this lens. Our results establish a theoretical bridge between conformal prediction and scenario optimization.

==> svg-inkscape/CP-versus-SA_svg-tex.pdf_tex <==
%% Creator: Inkscape 1.4 (e7c3feb1, 2024-10-09), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'CP-versus-SA_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{365.99870817bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.17003246)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{CP-versus-SA_svg-tex.pdf}}%
    \put(0.07086146,0.08899861){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{40}\smash{\begin{tabular}[t]{l}Conformal \end{tabular}}}}%
    \put(0.07871533,0.04166945){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{40}\smash{\begin{tabular}[t]{l}prediction\end{tabular}}}}%
    \put(0.73935354,0.0979595){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{40}\smash{\begin{tabular}[t]{l}Scenario\end{tabular}}}}%
    \put(0.71123734,0.05063034){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{40}\smash{\begin{tabular}[t]{l}optimization\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{CP-versus-SA_svg-tex.pdf}}%
    \put(0.11390659,0.17032908){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{40}\smash{\begin{tabular}[t]{l}{\footnotesize Theorem \ref{thm:Vanilla-CP} $\implies$ Theorem $4$} \end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{CP-versus-SA_svg-tex.pdf}}%
    \put(0.55913217,0.17186635){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{40}\smash{\begin{tabular}[t]{l}{\footnotesize Theorem \ref{thm:Vanilla-CP} $\impliedby$ Theorem $5$} \end{tabular}}}}%
    \put(0.25165562,-0.02824427){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{40}\smash{\begin{tabular}[t]{l}{\footnotesize Theorem \refhere $\impliedby$ Theorem \refhere} \end{tabular}}}}%
  \end{picture}%
\endgroup%

